Atomic cluster expansion for quantum-accurate large-scale simulations of carbon

We present an atomic cluster expansion (ACE) for carbon that improves over available classical and machine learning potentials. The ACE is parameterized from an exhaustive set of important carbon structures at extended volume and energy range, computed using density functional theory (DFT). Rigorous validation reveals that ACE predicts accurately a broad range of properties of both crystalline and amorphous carbon phases while being several orders of magnitude more computationally efficient than available machine learning models. We demonstrate the predictive power of ACE on three distinct applications, brittle crack propagation in diamond, evolution of amorphous carbon structures at different densities and quench rates and nucleation and growth of fullerene clusters under high pressure and temperature conditions.

==> anc_files/fit_c_ACE.yaml <==
cutoff: 5.5
seed: 42

metadata:
  purpose: C fit

potential:
  deltaSplineBins: 0.001
  element: C
  fs_parameters: [1, 1, 1, 0.5]
  npot: FinnisSinclairShiftedScaled
  NameOfCutoffFunction: cos
  rankmax: 5
  nradmax: [20,6,3,2]  # per-rank values of nradmax
  lmax: [0,6,4,2]     # per-rank values of lmax,  lmax=0 for first rank always!

  ndensity: 2
  rcut: 5.5
  dcut: 0.01
  radparameters: [5.25]
  radbase: ChebExpCos


data:
  filename: C_dataset.pckl.gzip
  
fit:
  loss: { kappa: 0.6, L1_coeffs: 0,  L2_coeffs: 0,  w1_coeffs: 1, w2_coeffs: 1,
          w0_rad: 0, w1_rad: 0, w2_rad: 0, w_orth: 1e-4 }
          
  weighting:
    type: EnergyBasedWeightingPolicy
    nfit: 60000
    cutoff: 5.5
    DElow: 3.0
    DEup: 10.0
    DE: 1.0
    DF: 1.0
    wlow: 0.95
    seed: 42  

  optimizer: BFGS
  maxiter: 2000

#  fit_cycles: 2    # number of cycles within one step
#  noise_relative_sigma: 1e-18  # relative noise sigma value
  ladder_step: [50, 0.2]   # number of functions per step to add
  ladder_type: power_order
  
  ## EXTRA OPTIONS ##
#  repulsion: auto            # set inner cutoff based on the minimal distance in the dataset


backend:
  evaluator: tensorpot
  batch_size: 60
  display_step: 50

